Bias-Reduction in Variational Regularization

The aim of this paper is to introduce and study a two-step debiasing method for variational regularization. After solving the standard variational problem, the key idea is to add a consecutive debiasing step minimizing the data fidelity on an appropriate set, the so-called model manifold. The latter is defined by Bregman distances or infimal convolutions thereof, using the (uniquely defined) subgradient appearing in the optimality condition of the variational method. For particular settings, such as anisotropic $\ell^1$ and TV-type regularization, previously used debiasing techniques are shown to be special cases. The proposed approach is however easily applicable to a wider range of regularizations. The two-step debiasing is shown to be well-defined and to optimally reduce bias in a certain setting. In addition to visual and PSNR-based evaluations, different notions of bias and variance decompositions are investigated in numerical studies. The improvements offered by the proposed scheme are demonstrated and its performance is shown to be comparable to optimal results obtained with Bregman iterations.

==> Biblio.txt <==
Eva-Maria Brinkmann

Eva-Maria Brinkmann received a master degree in mathematics from the University of Münster in 2014.
She is currently a PhD student in the working group Imaging at the University of Münster, Germany.
Her research interests focus on variational methods with applications in image processing and biomedical image reconstruction.

Martin Burger

Martin Burger studied Mathematics at Johannes Kepler University Linz and  University  of  Milano.  
In 2000 he received his PhD and 2005 the  Venia  Docendi.  
He  was  assistant  professor  in  Linz  and  UCLA and now is full professor in applied mathematics at the Westfälische Wilhelms-University in Münster since  2006.  
His  research  interests are mathematical image processing, inverse problems, and mathematical  modelling  in  the  life  sciences.
Among others, he is editorial board member of Inverse Problems, Journal of Mathematical Imaging and Vision, Communications in Mathematical Sciences, and of the Springer Lecture Notes in Mathematical  Modelling  in  the  Life  Sciences.  
In  2009  he  received  the Calderon prize for distinguished contributions to the field of inverse problems. 
Since 2012 he is founding and executive board member of the cluster of excellence “Cells in Motion” in Münster.

Julian Rasch

Julian Rasch studied mathematics at the University of Münster and received his Master's degree in 2015.
He is now a PhD student in the imaging workgroup of Martin Burger, working on variational methods for image reconstruction and inverse problems.

Camille Sutour

Camille Sutour studied mathematics and received her PhD at IMB and Labri, Univ.~Bordeaux, France.
In 2015 she has been a post-doctoral researcher at the University of Münster, and she is now assistant professor at the University Paris Descartes, France.  
Her research interests focus on mathematical models for image processing. 




==> Debiasing review 3 arXiv/Biblio.txt <==
Eva-Maria Brinkmann

Eva-Maria Brinkmann received a master degree in mathematics from the University of Münster in 2014.
She is currently a PhD student in the working group Imaging at the University of Münster, Germany.
Her research interests focus on variational methods with applications in image processing and biomedical image reconstruction.

Martin Burger

Martin Burger studied Mathematics at Johannes Kepler University Linz and  University  of  Milano.  
In 2000 he received his PhD and 2005 the  Venia  Docendi.  
He  was  assistant  professor  in  Linz  and  UCLA and now is full professor in applied mathematics at the Westfälische Wilhelms-University in Münster since  2006.  
His  research  interests are mathematical image processing, inverse problems, and mathematical  modelling  in  the  life  sciences.
Among others, he is editorial board member of Inverse Problems, Journal of Mathematical Imaging and Vision, Communications in Mathematical Sciences, and of the Springer Lecture Notes in Mathematical  Modelling  in  the  Life  Sciences.  
In  2009  he  received  the Calderon prize for distinguished contributions to the field of inverse problems. 
Since 2012 he is founding and executive board member of the cluster of excellence “Cells in Motion” in Münster.

Julian Rasch

Julian Rasch studied mathematics at the University of Münster and received his Master's degree in 2015.
He is now a PhD student in the imaging workgroup of Martin Burger, working on variational methods for image reconstruction and inverse problems.

Camille Sutour

Camille Sutour studied mathematics and received her PhD at IMB and Labri, Univ.~Bordeaux, France.
In 2015 she has been a post-doctoral researcher at the University of Münster, and she is now assistant professor at the University Paris Descartes, France.  
Her research interests focus on mathematical models for image processing. 



